A 9.52 dB NCG FEC scheme and 164 bits/cycle low-complexity product decoder architecture

Powerful Forward Error Correction (FEC) schemes are used in optical communications to achieve bit-error rates below $10^{-15}$. These FECs follow one of two approaches: concatenation of simpler hard-decision codes or usage of inherently powerful soft-decision codes. The first approach yields lower Net Coding Gains (NCGs), but can usually work at higher code rates and have lower complexity decoders. In this work, we propose a novel FEC scheme based on a product code and a post-processing technique. It can achieve an NCG of 9.52~dB at a BER of $10^{-15}$ and 9.96~dB at a BER of $10^{-18}$, an error-correction performance that sits between that of current hard-decision and soft-decision FECs. A decoder architecture is designed, tested on FPGA and synthesized in 65 nm CMOS technology: its 164 bits/cycle worst-case information throughput can reach 100 Gb/s at the achieved frequency of 609~MHz. Its complexity is shown to be lower than that of hard-decision decoders in literature, and an order of magnitude lower than the estimated complexity of soft-decision decoders.

==> Figures/data/195.178.i2.no-pp.txt <==
#Running on 56 nodes.
#Started at Wed Feb 3 20:35:37 UTC 2016
#Component versions:
#Core: 8e846b3df702b1a1acb579dbf3c9a3f022cecf1b
#TPC: 3ce7545d7c787c2641c769f7665fb65f2235b9b4
p          BER         SER         FER         Avg. Iters  Frame Count 
9.00000e-03 2.09101e-05 2.09101e-05 1.26333e-01 0.00000e+00 1.10000e+06 
8.00000e-03 2.05610e-06 2.05610e-06 1.60600e-02 0.00000e+00 1.10000e+06 
7.00000e-03 1.12523e-07 1.12523e-07 9.62500e-04 0.00000e+00 1.12000e+06 
6.00000e-03 4.37448e-09 4.37448e-09 3.70466e-05 0.00000e+00 3.86000e+06 
5.00000e-03 8.62413e-11 8.62413e-11 7.11000e-07 0.00000e+00 1.43460e+08 
4.00000e-03 1.50426e-12 1.50426e-12 8.56825e-09 0.00000e+00 1.86736e+09


==> Figures/data/ldpc.txt <==
#Component versions:
p           BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 2e-10 0 0 0 0 
9.00000e-03 1e-10 0 0 0 0 
7.00000e-03 1e-11 0 0 0 0 
6.00000e-03 9e-12 0 0 0 0 
5.00000e-03 2e-12 0 0 0 0 
4.00000e-03 2e-13 0 0 0 0 


==> Figures/data/tpc_195-178-2_2iter_nopp.txt <==
#Component versions:
#Core: 8e846b3df702b1a1acb579dbf3c9a3f022cecf1b
#TPC: 3ce7545d7c787c2641c769f7665fb65f2235b9b4
p          BER         SER         FER         Avg. Iters  Frame Count 
9.00000e-03 2.09101e-05 2.09101e-05 1.26333e-01 0.00000e+00 1.10000e+06 
8.00000e-03 2.05610e-06 2.05610e-06 1.60600e-02 0.00000e+00 1.10000e+06 
7.00000e-03 1.12523e-07 1.12523e-07 9.62500e-04 0.00000e+00 1.12000e+06 
6.00000e-03 4.37448e-09 4.37448e-09 3.70466e-05 0.00000e+00 3.86000e+06 
5.00000e-03 8.62413e-11 8.62413e-11 7.11000e-07 0.00000e+00 1.43460e+08 
#Ferrs: 16
4.00000e-03 1.50426e-12 1.50426e-12 8.56825e-09 0.00000e+00 1.86736e+09


==> Figures/data/tpc_195-178-2_2iter_pp1_4pam_awgn.txt <==
#ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
8.00000e+00 8.82349e-02 8.82349e-02 1.00000e+00 0.00000e+00 3.90000e+04 
8.50000e+00 2.36432e-03 2.36432e-03 6.71897e-01 0.00000e+00 3.90000e+04 
9.00000e+00 1.53825e-07 1.53825e-07 4.04531e-04 0.00000e+00 3.09000e+05


==> Figures/data/tpc_195-178-2_2iter_pp1_cd3f357.txt <==
#Component versions:
#Core: 1950ccee4a00990b617ef67c1004d7b1f5d6c201
#TPC: cd3f357883b49826142c0aa7733e4e15965bfab7
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 2.10958e-04 2.10958e-04 1.55587e-01 0.00000e+00 1.26000e+06 
9.00000e-03 9.56960e-06 9.56960e-06 1.29651e-02 0.00000e+00 1.26000e+06 
8.00000e-03 1.69000e-07 1.69000e-07 4.18421e-04 0.00000e+00 1.52000e+06 
7.00000e-03 1.41197e-09 1.41197e-09 7.40997e-06 0.00000e+00 1.44400e+07 
6.00000e-03 1.88605e-11 1.88605e-11 1.02325e-07 0.00000e+00 9.77280e+08
#p: 0.005Frames: 12615520000
#Ferrs: 9
5e-03  1.275925e-13  1.275925e-13  7.134070e-10  0  12615520000


==> Figures/data/tpc_195-178-2_2iter_pp1_hw-unlimited.txt <==
p          BER        HFER       FER        FCNT
# Mode 0
9.6281e-03 1.0299e-04 8.7876e-02 9.3303e-02 1.6780e+08
# Mode 1
8.4740e-03 1.7623e-06 2.4782e-03 3.3092e-03 1.0037e+08
# Mode 2
7.1847e-03 5.6273e-09 6.5303e-06 2.5399e-05 1.0520e+08
# Mode 3
6.3833e-03 1.6417e-10 1.1656e-07 8.7426e-07 1.5441e+08
# Mode 4
5.7534e-03 8.1804e-12 4.2878e-09 4.9504e-08 2.5654e+09
# Mode 5 -- 126 FERR
4.9989e-03 1.5483e-13 5.2838e-11 9.5108e-10 1.3247e+11


==> Figures/data/tpc_195-178-2_4iter_cd3f357.txt <==
#Component versions:
#Core: 1950ccee4a00990b617ef67c1004d7b1f5d6c201
#TPC: cd3f357883b49826142c0aa7733e4e15965bfab7
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 1.61703e-08 1.61703e-08 7.47943e-05 0.00000e+00 1.33700e+06 
9.00000e-03 1.17443e-09 1.17443e-09 3.72107e-06 0.00000e+00 2.68740e+07 
8.00000e-03 3.14681e-10 3.14681e-10 9.18080e-07 0.00000e+00 1.08923e+08 
#All nodes are done.


==> Figures/data/tpc_195-178-2_4iter_pp1_cd3f357.txt <==
#Component versions:
#Core: 1950ccee4a00990b617ef67c1004d7b1f5d6c201
#TPC: cd3f357883b49826142c0aa7733e4e15965bfab7
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 5.65502e-09 5.65502e-09 7.36431e-06 0.00000e+00 1.35790e+07 
# 75 frame errors for 9e-03
0.009   2.647329e-11  2.647329e-11  5.056951e-08  0  1483107000
# (10 frame errors)
0.008  1.183321e-12  1.183321e-12  2.388048e-09  0  4187520000


==> Figures/data/tpc_195-178-2_6iter_pp1.txt <==
#Component versions:
#Core: 65638df90449975fbb23ee8146b2af8747d17b61
#TPC: 755923d9ada681ba75ee2dc08e6e63de3f389d0d
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 1.11216e-10 1.11216e-10 1.34188e-07 0.00000e+00 7.45225e+08 
#p: 0.009Frames: 1965179000
#Ferrs: 19
0.009  5.299951e-12  5.299951e-12  9.668330e-09  0  1965179000


==> Figures/data/tpc_195-178-2_errorfloor_nopp.txt <==
p           BER        
1.00000e-02 3.5410e-10
9.00000e-03 1.3718e-10 
8.00000e-03 4.7526e-11 
7.00000e-03 1.4289e-11 
6.00000e-03 3.5685e-12
5.00000e-03	6.9160e-13
4.00000e-03	9.2825e-14
3.00000e-03	6.9697e-15
2.00000e-03	1.8130e-16
1.00000e-03	3.5410e-19


==> Figures/data/tpc_195-178-2_errorfloor_pp1.txt <==
p           BER        
1.00000e-02 8.2828e-12
9.00000e-03 2.3483e-12 
8.00000e-03 5.7358e-13 
7.00000e-03 1.1598e-13 
6.00000e-03 1.8310e-14
5.00000e-03	2.0617e-15
4.00000e-03	1.4223e-16
3.00000e-03	4.5232e-18
2.00000e-03	3.5000e-20
1.00000e-03	8.5790e-24


==> Figures/data/tpc_240-223-2_6iter_pp1.txt <==
#Component versions:
#Core: 65638df90449975fbb23ee8146b2af8747d17b61
#TPC: 755923d9ada681ba75ee2dc08e6e63de3f389d0d
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 1.26450e-04 1.26450e-04 2.63750e-02 0.00000e+00 7.20000e+04 
9.00000e-03 2.12611e-07 2.12611e-07 1.10756e-04 0.00000e+00 9.39000e+05 
#p: 0.008 Frames: 196590000 Ferrs: 35
0.008  1.345100e-10  1.345100e-10  1.780355e-07  0  196590000


==> Figures/data/tpc_321-293-3_2iter.txt <==
#Component versions:
#Core: 65638df90449975fbb23ee8146b2af8747d17b61
#TPC: 3ce7545d7c787c2641c769f7665fb65f2235b9b4
p          BER         SER         FER         Avg. Iters  Frame Count 
1.00000e-02 6.76067e-06 6.76067e-06 1.09143e-01 0.00000e+00 6.30000e+04 
9.00000e-03 1.02527e-07 1.02527e-07 2.18018e-03 0.00000e+00 1.11000e+05 
8.00000e-03 2.93003e-10 2.93003e-10 6.48101e-06 0.00000e+00 1.55840e+07 


==> Figures/data/tpc_321-293-3_4iter.txt <==
#Component versions:
#Core: 65638df90449975fbb23ee8146b2af8747d17b61
#TPC: 3ce7545d7c787c2641c769f7665fb65f2235b9b4
p          BER         SER         FER         Avg. Iters  Frame Count 
#2.00000e-02 1.83990e-02 1.83990e-02 1.00000e+00 0.00000e+00 6.30000e+05 
#1.50000e-02 5.10171e-03 5.10171e-03 9.97752e-01 0.00000e+00 6.30000e+05 
1.40000e-02 8.27522e-04 8.27522e-04 7.12681e-01 0.00000e+00 6.30000e+05 
1.30000e-02 8.55457e-06 8.55457e-06 3.85349e-02 0.00000e+00 6.30000e+05 
1.20000e-02 1.88016e-09 1.88016e-09 2.09647e-05 0.00000e+00 5.39000e+06 
#p: 0.0115 Frames: 224530000 Ferrs: 21
0.0115  5.343522e-12 5.343522e-12 9.352870e-08 0 224530000
#p: 0.011 Frames: 417870000 Ferrs: 0
#p: 0.01  Frames: 30910000  Ferrs: 0


==> Figures/ecc-perf.tikz <==
\definecolor{deepgreen}{RGB}{8, 130, 25}
\definecolor{mauve}{RGB}{152, 57, 153}
\definecolor{hotpink}{RGB}{255, 0, 255}

\begin{tikzpicture}

  \pgfplotsset{
    grid style = {
      dash pattern = on 0.05mm off 1mm,
      line cap = round,
      black,
      line width = 0.5pt
    },
    label style = {font=\fontsize{9pt}{7.2}\selectfont},
    tick label style = {font=\fontsize{7pt}{7.2}\selectfont}
  }

  \begin{semilogyaxis}[%
    xlabel=$\text{BER}_{\text{in}}$,%
    ylabel=$\text{BER}_{\text{out}}$,%
    width=0.7\columnwidth, height=0.7\columnwidth, grid=major,%
    xmin=2e-3,
    legend style={
      anchor=north west,
      at={(0.0125,0.9875)},
      column sep= 2mm,
      font=\fontsize{7pt}{7.2}\selectfont,
    },
    %legend to name=perf-3-legend,
    legend cell align=left,
    legend columns=1,
    mark size=3.0pt]

    \addplot[color=black] table[x=p,y=BER] {data/tpc_195-178-2_2iter_pp1_cd3f357.txt};
    \addlegendentry{$(195, 178)$, $t=2$, 2 iter. + pp}

    \addplot[color=red,mark=triangle] table[x=p,y=BER] {data/tpc_195-178-2_4iter_cd3f357.txt};
    \addlegendentry{$(195, 178)$, $t=2$, 4 iter.}

    \addplot[color=blue,mark=+] table[x=p,y=BER] {data/tpc_195-178-2_4iter_pp1_cd3f357.txt};
    \addlegendentry{$(195, 178)$, $t=2$, 4 iter. + pp}

    \addplot[color=deepgreen,mark=x] table[x=p,y=BER] {data/tpc_195-178-2_6iter_pp1.txt};
    \addlegendentry{$(195, 178)$, $t=2$, 6 iter. + pp}

    % \addplot[color=deepgreen,mark=o] table[x=p,y=BER] {data/tpc_240-223-2_6iter_pp1.txt};
    % \addlegendentry{$(240, 223)$, $t=2$, 6 iter. + pp}

    \addplot[color=orange,mark=diamond] table[x=p,y=BER] {data/tpc_321-293-3_2iter.txt};
    \addlegendentry{$(321, 293)$, $t=3$, 2 iter.}

    \addplot[color=hotpink,mark=pentagon] table[x=p,y=BER] {data/tpc_321-293-3_4iter.txt};
    \addlegendentry{$(321, 293)$, $t=3$, 4 iter.}

  \end{semilogyaxis}
\end{tikzpicture}
\vspace{-5pt}

